Panchromatic Properties of the Extreme FeII Emitter PHL 1092

We present near-infrared spectroscopy of the NLS1 galaxy PHL1092 (z=0.394), the strongest FeII emitter ever reported, combined with optical and UV data. We modeled the continuum and the broad emission lines using a power-law plus a black body function and Lorentzian functions, respectively. The strength of the FeII emission was estimated using the latest FeII templates in the literature. We re-estimate the ratio between the FeII complex centered at 4570Ang and the broad component of H-Beta, R_FeII, obtaining a value of 2.58, nearly half of that previously reported (R_FeII=6.2), but still placing PHL1092 among extreme FeII emitters. The FWHM found for low ionization lines are very similar (FWHM~1200km/s), but significantly narrower than those of the Hydrogen lines (FWHM(H-Beta)~1900km/s). Our results suggest that the FeII emission in PHL1092 follows the same trend as in normal FeII emitters, with FeII being formed in the outer portion of the BLR and co-spatial with CaII, and OI, while H-Beta is formed closer to the central source. The flux ratio between the UV lines suggest high densities, log(n_H)~13.0 cm^{-3}, and a low ionization parameter, log(U)~-3.5. The flux excess found in the FeII bump at 9200Ang after the subtraction of the NIR FeII template and its comparison with optical FeII emission suggests that the above physical conditions optimize the efficiency of the ly-Alpha fluorescence process, which was found to be the main excitation mechanism in the FeII production. We discuss the role of PHL1092 in the Eigenvector 1 context.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
